Adaptive boundary element methods for the computation of the electrostatic capacity on complex polyhedra

The accurate computation of the electrostatic capacity of three dimensional objects is a fascinating benchmark problem with a long and rich history. In particular, the capacity of the unit cube has widely been studied, and recent advances allow to compute its capacity to more than ten digits of accuracy. However, the accurate computation of the capacity for general three dimensional polyhedra is still an open problem. In this paper, we propose a new algorithm based on a combination of ZZ-type a posteriori error estimation and effective operator preconditioned boundary integral formulations to easily compute the capacity of complex three dimensional polyhedra to 5 digits and more. While this paper focuses on the capacity as a benchmark problem, it also discusses implementational issues of adaptive boundary element solvers, and we provide codes based on the boundary element package Bempp to make the underlying techniques accessible to a wide range of practical problems.

==> figures/cap_cube_theta_comp_100k_zz_est_theta1step_14.txt <==
###################################### 
# Capacity for residual error estimator 
###################################### 
###################################### 
#Polynomial degree and adaptive steps 
0.000000
200.000000
###################################### 
#Capacity 
0.000000000000000000e+00
8.159106327458044206e+00
8.229624150920317405e+00
8.238081731338272817e+00
8.265678215619436386e+00
8.275546874816861020e+00
8.285327828237356584e+00
8.291360722518998472e+00
8.294945036289234963e+00
8.297890378388496302e+00
8.299233970640669256e+00
8.300545254125946570e+00
8.301057059061301757e+00
8.301614477726955599e+00
8.301811759836384752e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
###################################### 
#Error estimator 
0.000000000000000000e+00
1.702206369727042937e-02
2.395959732228604699e-01
1.818152359950793995e-01
1.508793752032050739e-01
8.750813677633323406e-02
6.709635537549124562e-02
3.902116260767465872e-02
2.820406627251090953e-02
1.651775327443775684e-02
1.154981099009659562e-02
6.805591570522222938e-03
4.667356640840663630e-03
2.762953565357958215e-03
1.872565711485461339e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
###################################### 
#Number of elements 
0.000000000000000000e+00
1.200000000000000000e+01
2.400000000000000000e+01
4.800000000000000000e+01
9.600000000000000000e+01
1.920000000000000000e+02
3.840000000000000000e+02
7.680000000000000000e+02
1.536000000000000000e+03
3.072000000000000000e+03
6.144000000000000000e+03
1.228800000000000000e+04
2.457600000000000000e+04
4.915200000000000000e+04
9.830400000000000000e+04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
###################################### 
#store the assembly_time 
0.000000000000000000e+00
1.245257854461669922e-01
1.070942878723144531e-01
1.997561454772949219e-01
5.163221359252929688e-01
1.537494421005249023e+00
5.774583816528320312e+00
1.670839595794677734e+01
4.431868362426757812e+01
1.088835272789001465e+02
2.613667829036712646e+02
6.173869102001190186e+02
1.456781872034072876e+03
3.633971338987350464e+03
1.005386282348632812e+04
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
###################################### 
#store the solving time 
0.000000000000000000e+00
1.401257514953613281e-02
6.431579589843750000e-03
1.078486442565917969e-02
3.044223785400390625e-02
9.048867225646972656e-02
1.971576213836669922e-01
4.166746139526367188e-01
1.530994892120361328e+00
2.709697484970092773e+00
5.247875690460205078e+00
1.185702037811279297e+01
2.575268530845642090e+01
7.046356201171875000e+01
2.216835150718688965e+02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
###################################### 
#store the est time 
0.000000000000000000e+00
2.908372879028320312e-02
4.536271095275878906e-02
9.505867958068847656e-02
2.354254722595214844e-01
2.745354175567626953e-01
5.912818908691406250e-01
1.169299125671386719e+00
2.256673812866210938e+00
4.663838863372802734e+00
9.457291126251220703e+00
1.932893157005310059e+01
3.823929548263549805e+01
7.818602514266967773e+01
1.903966186046600342e+02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
###################################### 
#number of iterations 
0.000000000000000000e+00
4.000000000000000000e+00
2.000000000000000000e+00
3.000000000000000000e+00
4.000000000000000000e+00
6.000000000000000000e+00
9.000000000000000000e+00
9.000000000000000000e+00
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.000000000000000000e+01
1.100000000000000000e+01
1.100000000000000000e+01
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figures/cube_cond_res.csv <==
number_of_elements	cond_non	cond_diag	cond_precon	pcg_steps
12	14.8053422317380000	14.6979964238895000	1.0000000000000000	2.0000000000000000
22	25.9235170010241000	20.1349885394766000	2.8242951089626400	1.0000000000000000
44	34.9582437722987000	28.5825951166186000	4.0159552832873400	1.0000000000000000
76	56.6402588076056000	37.1211690473523000	5.4646862783613100	2.0000000000000000
132	91.5721238013297000	47.5936088760370000	6.1547198321158900	3.0000000000000000
176	238.0417396956970000	53.7524172166685000	6.7702429563638700	2.0000000000000000
236	656.8378547221090000	59.4449714943389000	7.1457089652009800	3.0000000000000000
408	742.4545020067340000	79.5407240310109000	7.7531015301401800	2.0000000000000000
480	2025.0328487997300000	85.3878055678541000	8.0863454972732200	2.0000000000000000
728	1924.9860685835400000	104.0328707713450000	8.5540087651391800	2.0000000000000000
928	5277.7264289845800000	115.3622935511740000	8.7531012092750200	3.0000000000000000
1134	13631.5181378051000000	126.1190517959640000	9.0009161653957700	2.0000000000000000
1512	38635.7909981773000000	140.2287106469090000	9.4289195637350600	2.0000000000000000
2202	99213.5657063311000000	162.4289670691480000	9.7062207766015300	2.0000000000000000
2538	106055.4572166520000000	172.2098958459740000	9.6141830320637100	2.0000000000000000
3308	301646.1588855590000000	187.2067219826420000	9.7168629026619700	2.0000000000000000
4524	797759.7830770300000000	207.8636594910640000	10.0710239626000000	3.0000000000000000
5398	804407.1137997200000000	220.8813957164200000	9.7037301698341100	2.0000000000000000
6992	1353467.7136353500000000	243.1901274050010000	10.2340718214981000	2.0000000000000000
9504	3496182.7948990500000000	264.8820784829480000	9.9217679414313200	2.0000000000000000
11324	3345181.4550739300000000	280.9825941094710000	10.1212046179048000	2.0000000000000000
14724	5656862.4080093500000000	311.3293458197730000	10.0527018339158000	2.0000000000000000
19876	5657414.4547805800000000	343.6253272579830000	10.0739035322928000	2.0000000000000000


==> figures/cube_cond_zz.csv <==
number_of_elements	cond_non	cond_diag	cond_precon
12	10.4645251243684000	7.5314177145557800	44.2407526666983000
18	16.5931621497087000	8.8539955314166100	45.0435512914853000
24	39.9792244143010000	9.4471995401515100	47.1776344383634000
44	56.8286034866017000	13.7236365802308000	47.3103712379184000
60	44.3008635802540000	15.2092521706728000	49.4305371010788000
84	36.6091001964479000	19.3257011988447000	50.2154094674640000
114	70.2240633790547000	22.1237749601561000	51.8517419321487000
144	60.0569181965827000	23.9514976009316000	52.8712237014385000
188	156.4533283632160000	25.8242844720019000	54.5592705383262000
308	286.3831889816560000	32.5108384078246000	54.8289435210997000
398	510.1696877196860000	39.7901627013507000	55.8977559825051000
560	439.2707206092410000	44.5036142341364000	56.7156278988392000
666	1178.0225676392000000	48.1145671533096000	57.8137710273947000
942	3069.4346694273900000	55.4680642253426000	58.8096333913846000
1248	8378.4868105901200000	62.1948106787332000	59.6728091182565000
1488	8189.8731662756200000	68.7854980968551000	59.3710790612458000
2018	22805.6975693582000000	76.6068133445880000	60.1375372264291000
2496	64478.0590611796000000	80.6630098891304000	60.6132470901277000
3106	64244.1499185688000000	89.4667934836868000	60.1085155835858000
3792	118608.8961120820000000	98.8211777295746000	61.5474156177051000
5184	257022.7644967750000000	110.5694712701590000	61.7685903038842000
6652	582995.3200412850000000	125.9987095618060000	62.3153284536545000
8160	576594.7013138120000000	135.7060193688890000	62.0901669102015000
11132	1396861.6241941000000000	148.0748440734500000	61.9295686572440000
13882	2746735.6764018500000000	172.1089448619820000	62.6840996184748000
17370	6803496.0099206500000000	183.1635989924280000	62.7134970945662000
22660	4010852.1037940300000000	205.9863807375940000	62.8809053896254000


==> figures/cube_p0.csv <==
number_of_elements	estimator	capacity	iterations	capacity_normed
12	0.0479771589795829	8.1532953430846200	4	0.0118595259295459
22	0.2341552014889310	8.1532928824164300	6	0.0118597217432985
40	0.1943721829017740	8.1532930154238000	6	0.0118597111589085
54	0.1298240849015370	8.1724888571547900	29	0.0103321546097603
90	0.0850591200626292	8.2274266513173100	38	0.0059603438579956
134	0.0611664389814185	8.2441711923608400	35	0.0046278556195538
168	0.0436861579857596	8.2573516695306800	34	0.0035789865726089
208	0.0308984392213457	8.2703406610921800	37	0.0025453554662132
276	0.0249745577315379	8.2728940712042700	57	0.0023421615456727
426	0.0201806672649995	8.2840169994196000	58	0.0014570270421100
508	0.0143585288388329	8.2862170194883700	57	0.0012819550076868
862	0.0106304764329412	8.2914931438743800	59	0.0008620943694866
1030	0.0089618095359598	8.2949034211221100	66	0.0005907131288412
1144	0.0069789696863218	8.2949119211672900	60	0.0005900367167377
1676	0.0054993516493043	8.2967480079093100	99	0.0004439255762687
2196	0.0039420362313323	8.2987893478014700	92	0.0002814809090850
2440	0.0030926481095425	8.2988154158701100	106	0.0002794064780948
3252	0.0024740518125429	8.2998282305084600	133	0.0001988092500300
4210	0.0018459993797357	8.3003629150859900	147	0.0001562604032754
5212	0.0014351643973169	8.3008625634866200	151	0.0001164996468914
6302	0.0011290029389629	8.3011112739649700	185	0.0000967078958772
8584	0.0008457346228245	8.3014568208913500	200	0.0000692101451754
10860	0.0006370816881468	8.3016864111281700	203	0.0000509399346379
12694	0.0004940993506807	8.3017811672693800	275	0.0000433994805070
18090	0.0003661669431564	8.3019599013830700	340	0.0000291762716602
22698	0.0002772412995305	8.3020506350126800	334	0.0000219559188316
26474	0.0002124567930482	8.3020880517991600	393	0.0000189783855705
36998	0.0001571248317357	8.3021654300057700	425	0.0000128208235355
47486	0.0001181957830715	8.3022098136799400	524	0.0000092888829673
54526	0.0000906489880097	8.3022216759479000	720	0.0000083449136759
76864	0.0000664333609901	8.3022581948241700	798	0.0000054388338387
98206	0.0000498771410338	8.3022755583398300	1146	0.0000040570891657
114366	0.0000377525787781	8.3022828586214400	1237	0.0000034761512133
160772	0.0000276164866634	8.3022978749121600	1520	0.0000022811927658
204172	0.0000206866981206	8.3023048982688000	1748	0.0000017222918022
239506	0.0000154752026878	8.3023086768426900	2274	0.0000014216024462
339316	0.0000112960048600	8.3023147928509700	3200	0.0000009349059716
424296	0.0000084768793398	8.3023175003121000	4282	0.0000007194530605
500416	0.0000063156029980	8.3023192732855200	4507	0.0000005783643187
711848	0.0000045968769369	8.3023217623146600	6537	0.0000003802936731
881600	0.0000034470385885	8.3023228226884100	7919	0.0000002959118109
1047958	0.0000025507418315	8.3023236452756400	13119	0.0000002304523996


==> figures/cube_p1.csv <==
number_of_elements	estimator	capacity	iterations	capacity_normed
12.0000000000000000	0.2960860056210610	8.1799087305053200	14.0000000000000000	0.0097416998493342
22.0000000000000000	0.1504332276240320	8.2431651196470900	21.0000000000000000	0.0047079163423054
36.0000000000000000	0.1055581021523520	8.2560322201089100	30.0000000000000000	0.0036839850214258
48.0000000000000000	0.0809084656095550	8.2598083822332400	6.0000000000000000	0.0033834875874244
96.0000000000000000	0.0418847012147936	8.2846574079661800	12.0000000000000000	0.0014060649492168
144.0000000000000000	0.0270545207405241	8.2865762932565700	16.0000000000000000	0.0012533649096211
192.0000000000000000	0.0182505895679610	8.2928978491494800	18.0000000000000000	0.0007503114754264
240.0000000000000000	0.0142483529699599	8.2934038764171400	32.0000000000000000	0.0007100431049333
412.0000000000000000	0.0100732703424095	8.2973248063331800	82.0000000000000000	0.0003980254161057
502.0000000000000000	0.0073380476854506	8.2979722824067700	98.0000000000000000	0.0003465009072829
782.0000000000000000	0.0054438715533431	8.2992202498664900	90.0000000000000000	0.0002471908122667
1014.0000000000000000	0.0041069129069818	8.3003725388055800	97.0000000000000000	0.0001554945720037
1130.0000000000000000	0.0033639122520166	8.3004212092195300	94.0000000000000000	0.0001516215035221
1466.0000000000000000	0.0026103073773532	8.3007661154087400	127.0000000000000000	0.0001241747410641
2070.0000000000000000	0.0018783015529905	8.3013369016516800	141.0000000000000000	0.0000787530150579
2414.0000000000000000	0.0015243470367352	8.3015273647016300	168.0000000000000000	0.0000635964471204
2648.0000000000000000	0.0012512895549573	8.3015396864803900	205.0000000000000000	0.0000626159111212
3800.0000000000000000	0.0009308308172577	8.3018181346704600	204.0000000000000000	0.0000404577081989
4904.0000000000000000	0.0007055848530999	8.3019797936590400	192.0000000000000000	0.0000275932946352
5398.0000000000000000	0.0005727099969563	8.3019971335551500	229.0000000000000000	0.0000262134295456
6620.0000000000000000	0.0004478899794254	8.3020654069943000	283.0000000000000000	0.0000207804018846
8778.0000000000000000	0.0003412350809364	8.3021373578695100	388.0000000000000000	0.0000150547331603
10742.0000000000000000	0.0002632343972735	8.3021897327903300	352.0000000000000000	0.0000108868693890
11934.0000000000000000	0.0002133571475925	8.3021974096471700	374.0000000000000000	0.0000102759645321
16268.0000000000000000	0.0001595743306678	8.3022396833618500	598.0000000000000000	0.0000069119292047
20550.0000000000000000	0.0001223777182179	8.3022655157046100	535.0000000000000000	0.0000048562566841
23282.0000000000000000	0.0000980077312528	8.3022741370775900	620.0000000000000000	0.0000041701896206
26880.0000000000000000	0.0000771116031570	8.3022812288935700	748.0000000000000000	0.0000036058408368
36406.0000000000000000	0.0000587375439114	8.3022952322034000	1032.0000000000000000	0.0000024914928466
45040.0000000000000000	0.0000439097356492	8.3023051468005900	1424.0000000000000000	0.0000017025142711
49670.0000000000000000	0.0000358769751087	8.3023061682915800	1138.0000000000000000	0.0000016212266010
65146.0000000000000000	0.0000271124069904	8.3023120612875300	1635.0000000000000000	0.0000011522768832
84154.0000000000000000	0.0000207568524314	8.3023166681059200	1663.0000000000000000	0.0000007856779239
96420.0000000000000000	0.0000159239476135	8.3023184542447600	2587.0000000000000000	0.0000006435415112
110938.0000000000000000	0.0000126804148903	8.3023194901396700	2645.0000000000000000	0.0000005611076136
149606.0000000000000000	0.0000095887310627	8.3023217441188700	4546.0000000000000000	0.0000003817416477
185724.0000000000000000	0.0000072179471739	8.3023233323641600	4684.0000000000000000	0.0000002553531036
204960.0000000000000000	0.0000058129272724	8.3023235017314000	3576.0000000000000000	0.0000002418752871
272130.0000000000000000	0.0000042851595702	8.3023244804422700	4624.0000000000000000	0.0000001639919502
349344.0000000000000000	0.0000032813898436	8.3023252048714100	7637.0000000000000000	0.0000001063437113
396986.0000000000000000	0.0000025510043574	8.3023254346513900	12872.0000000000000000	0.0000000880584017
468248.0000000000000000	0.0000019832426203	8.3023256378003600	12922.0000000000000000	0.0000000718923199
626920.0000000000000000	0.0000014918864254	8.3023259717647800	13163.0000000000000000	0.0000000453162755


==> figures/cube_res_200k.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity normed
12	0.0481466494508550	8.1531069863307900	2	0.0118745148836948	0.6488036392158050
22	0.2341468864550340	8.1531231808702300	1	0.0118732261631930	0.6488049279363070
44	0.1751425533403280	8.1531454610057100	1	0.0118714531663457	0.6488067009331540
76	0.0922094107300121	8.1762685404142700	2	0.0100313769726567	0.6506467771268430
132	0.0621459621162658	8.2277472466683700	3	0.0059348316904987	0.6547433224090010
176	0.0386159378127617	8.2442178169883000	2	0.0046241453495185	0.6560540087499820
236	0.0259495408294047	8.2630366130696800	3	0.0031265931398235	0.6575515609596770
408	0.0214344281122467	8.2714716977171700	2	0.0024553504313006	0.6582228036681990
480	0.0159212709708064	8.2787746926158800	2	0.0018741965625481	0.6588039575369520
728	0.0107303325162942	8.2837641319913300	2	0.0014771495926178	0.6592010045068820
928	0.0085814481130668	8.2895099197314200	3	0.0010199143322218	0.6596582397672780
1134	0.0071714563245860	8.2922782301191300	2	0.0007996191911139	0.6598785349083860
1512	0.0052371425676224	8.2940912771589100	2	0.0006553414918945	0.6600228126076060
2202	0.0038818396182438	8.2958103961796000	2	0.0005185383469407	0.6601596157525590
2538	0.0031063481507053	8.2976847997759900	2	0.0003693780480837	0.6603087760514160
3308	0.0023386565995432	8.2985629943509200	2	0.0002994935442850	0.6603786605552150
4524	0.0017300856223603	8.2997914628843200	3	0.0002017351245238	0.6604764189749760
5398	0.0013478732575066	8.3003300894971100	2	0.0001588725805708	0.6605192815189290
6992	0.0010223478525916	8.3007004898973500	2	0.0001293970532598	0.6605487570462400
9504	0.0007588832913519	8.3010422343769800	2	0.0001022018916561	0.6605759522078440
11324	0.0005795489333350	8.3013749796952500	2	0.0000757228605596	0.6606024312389410
14724	0.0004387084627791	8.3015913824061700	2	0.0000585020799883	0.6606196520195120
19876	0.0003263359270409	8.3017613961682200	2	0.0000449728146770	0.6606331812848230
24038	0.0002471133186466	8.3019129725751600	2	0.0000329107474664	0.6606452433520340
30848	0.0001845972098081	8.3020082550485100	2	0.0000253284091546	0.6606528256903450
42194	0.0001359956015262	8.3020995946849200	2	0.0000180598318370	0.6606600942676630
50746	0.0001028207009763	8.3021732583794600	3	0.0000121978612809	0.6606659562382190
65192	0.0000766947492772	8.3022147668414600	2	0.0000088947228273	0.6606692593766730
89818	0.0000567366824738	8.3022393429206700	2	0.0000069390205832	0.6606712150789170


==> figures/cube_theta_02.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity normed
12	0.0170220636972705	8.1591063274580400	4	0.0113971024858465	0.6492810516136540
14	0.0315894612203448	8.1654909658384600	5	0.0108890291067972	0.6497891249927030
22	0.0818765389660432	8.1860458433507900	9	0.0092533239264295	0.6514248301730710
24	0.0768967150104965	8.1866466594897000	9	0.0092055124972312	0.6514726416022690
34	0.1464300553819470	8.2151969710674800	11	0.0069335508900225	0.6537446032094780
38	0.1384492384250680	8.2167437443843200	9	0.0068104625804133	0.6538676915190870
50	0.1808705854729450	8.2386667956920400	10	0.0050658815887731	0.6556122725107270
64	0.1729491956259530	8.2448895802043300	11	0.0045706881313099	0.6561074659681900
74	0.1650759041935340	8.2515743071156300	12	0.0040387344657333	0.6566394196337670
82	0.1590040252387950	8.2564468818898100	12	0.0036509872852852	0.6570271668142150
90	0.1535648515049040	8.2621818091173400	11	0.0031946162770186	0.6574835378224810
104	0.1437371010080050	8.2664428022787100	11	0.0028555372149621	0.6578226168845380
122	0.1262850465607670	8.2683844887951400	12	0.0027010227114496	0.6579771313880510
132	0.1140004854474730	8.2698277922376600	11	0.0025861682728201	0.6580919858266800
144	0.1011790442591600	8.2713293806917600	5	0.0024666756603402	0.6582114784391600
164	0.0965510528818460	8.2731389811008300	11	0.0023226722352781	0.6583554818642220
186	0.0902876987336957	8.2774781986831600	12	0.0019773682715890	0.6587007858279110
210	0.0831974496009722	8.2792899144961500	12	0.0018331965080314	0.6588449575914690
240	0.0734915394317054	8.2803008240974800	7	0.0017527508779957	0.6589254032215040
282	0.0623250244192196	8.2838604148707500	11	0.0014694876445205	0.6592086664549800
332	0.0570447159953870	8.2853974547490300	12	0.0013471738973415	0.6593309802021590
384	0.0529713209621411	8.2868880207035600	9	0.0012285584275078	0.6594495956719920
418	0.0501007125792225	8.2882030955117800	13	0.0011239080993764	0.6595542460001240
460	0.0464280417679244	8.2891136384218600	13	0.0010514493968575	0.6596267047026420
540	0.0403395461780906	8.2909472410663600	12	0.0009055359345886	0.6597726181649110
594	0.0366622143722394	8.2921367858797800	12	0.0008108749660463	0.6598672791334540
644	0.0332460788164938	8.2932271813344500	12	0.0007241040527779	0.6599540500467220
736	0.0302923128228933	8.2938789830123400	12	0.0006722353233023	0.6600059187761980
858	0.0272913368608532	8.2947629558230600	11	0.0006018910021098	0.6600762630973900
966	0.0248722449824363	8.2953771058210300	13	0.0005530184981213	0.6601251356013790
1052	0.0230241287281910	8.2961010411704000	13	0.0004954095534557	0.6601827445460440
1180	0.0204353882649659	8.2967622611741500	12	0.0004427913374216	0.6602353627620780
1326	0.0182044438648137	8.2975865773620500	12	0.0003771943394342	0.6603009597600660
1426	0.0168167439376522	8.2979995482739500	12	0.0003443311584431	0.6603338229410570
1546	0.0155182808305134	8.2983695792276500	12	0.0003148850307543	0.6603632690687460
1750	0.0140630213796048	8.2987777442496500	13	0.0002824042903296	0.6603957498091700
1982	0.0128218674374877	8.2990860190590900	11	0.0002578725604532	0.6604202815390470
2256	0.0115035762653097	8.2993769776297300	11	0.0002347188130770	0.6604434352864230
2496	0.0103338947495428	8.2997555838366300	11	0.0002045902884201	0.6604735638110800
2698	0.0095784395915447	8.2999540190275700	11	0.0001887993176593	0.6604893547818410
2936	0.0088401107364299	8.3002320887479000	11	0.0001666712324021	0.6605114828670980
3164	0.0082060498893991	8.3004481808132000	11	0.0001494751722245	0.6605286789272760
3442	0.0074891135450664	8.3005820911892200	13	0.0001388189230871	0.6605393351764130
3786	0.0067269759487213	8.3007567753248000	11	0.0001249180012581	0.6605532360982420
4278	0.0061339297235219	8.3008972305219000	11	0.0001137409318080	0.6605644131676920
4922	0.0054775158798775	8.3010167901320600	11	0.0001042266803323	0.6605739274191680
5376	0.0050287793879703	8.3011479354552100	11	0.0000937904671112	0.6605843636323890
5856	0.0045479956368753	8.3012715624144000	11	0.0000839525462838	0.6605942015532160
6386	0.0041776409332186	8.3013735505157100	11	0.0000758365910533	0.6606023175084470
7012	0.0037827933394888	8.3014809236237600	12	0.0000672921106025	0.6606108619888980
7582	0.0034844333459030	8.3015735853641900	11	0.0000599183235905	0.6606182357759100
8146	0.0032345651752207	8.3016357277464600	11	0.0000549731899337	0.6606231809095660
9342	0.0028978974133907	8.3017057260664600	11	0.0000494029006156	0.6606287511988840
10724	0.0026036955213576	8.3017707197059200	12	0.0000442308711207	0.6606339232283790
11748	0.0022945157071104	8.3018264353187900	12	0.0000397971635228	0.6606383569359770
13104	0.0020135102051958	8.3018791734014700	12	0.0000356004002489	0.6606425536992510
14230	0.0018529669119856	8.3019311443742700	12	0.0000314646816398	0.6606466894178600
15408	0.0017157240174702	8.3019725424902400	12	0.0000281703242445	0.6606499837752560
16588	0.0015798549118399	8.3020156144968400	12	0.0000247427628642	0.6606534113366360
18258	0.0014493810975711	8.3020396890972100	12	0.0000228269670384	0.6606553271324620
20806	0.0012918501567626	8.3020715937227800	12	0.0000202880776047	0.6606578660218950
23986	0.0011357429558512	8.3021001964227900	12	0.0000180119470593	0.6606601421524410
26666	0.0009740839439732	8.3021234792100700	12	0.0000161591617166	0.6606619949377830
29116	0.0008789671686206	8.3021447882410300	12	0.0000144634429120	0.6606636906565880
31728	0.0008089162853524	8.3021658758919200	12	0.0000127853409730	0.6606653687585270
34512	0.0007452456658578	8.3021849727961800	12	0.0000112656576181	0.6606668884418820
37248	0.0006875283588626	8.3022018917375100	12	0.0000099192910458	0.6606682348084540
41598	0.0006161358076445	8.3022129867289200	12	0.0000090363796823	0.6606691177198180
47536	0.0005427687337225	8.3022248967673000	12	0.0000080886089422	0.6606700654905580
54112	0.0004776522529714	8.3022362754900400	12	0.0000071831189571	0.6606709709805430
59616	0.0004108643514318	8.3022456724718100	12	0.0000064353309075	0.6606717187685930
65142	0.0003729489750513	8.3022552596448900	12	0.0000056724079147	0.6606724816915850
70944	0.0003443615221614	8.3022636947739700	12	0.0000050011616698	0.6606731529378300
76826	0.0003179696066878	8.3022718679862700	12	0.0000043507581009	0.6606738033413990
84528	0.0002889538379100	8.3022768016775400	12	0.0000039581474244	0.6606741959520760
95276	0.0002524541804404	8.3022817264015800	12	0.0000035662503370	0.6606745878491630


==> figures/cube_theta_04.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity normed
12	0.0170220636972702	8.1591063274580400	4	0.0113971024858460	0.6492810516136540
16	0.0524451998911127	8.1738448871115300	9	0.0102242451743922	0.6504539089251080
24	0.0768967150104964	8.1866466594896900	9	0.0092055124972318	0.6514726416022680
42	0.1965636902533330	8.2352389739738600	8	0.0053386589740159	0.6553394951254840
52	0.1799372155646670	8.2392524182707900	10	0.0050192792246754	0.6556588748748250
76	0.1651109990611650	8.2517893918479200	12	0.0040216185665694	0.6566565355329310
90	0.1535648515049270	8.2621818091173500	11	0.0031946162770178	0.6574835378224820
120	0.1286014131728940	8.2681464307914600	11	0.0027199667654636	0.6579581873340360
140	0.1058070745860940	8.2707834653775200	11	0.0025101182207259	0.6581680358787740
172	0.0942545247119374	8.2747820954860700	12	0.0021919173470403	0.6584862367524600
208	0.0841799873903807	8.2792619053479200	12	0.0018354254052278	0.6588427286942720
298	0.0636414780284196	8.2830729750879100	12	0.0015321501114336	0.6591460039880660
384	0.0529713209626114	8.2868880207047900	9	0.0012285584274099	0.6594495956720900
494	0.0442849277822130	8.2905009400670400	12	0.0009410514396624	0.6597371026598380
604	0.0357943755044859	8.2924155453578800	12	0.0007886919916094	0.6598894621078910
752	0.0299776773212948	8.2939225367181200	12	0.0006687694295201	0.6600093846699800
928	0.0256181572862498	8.2953914327602700	11	0.0005518783965217	0.6601262757029780
1128	0.0214441008383534	8.2964200497304900	12	0.0004700236588421	0.6602081304406580
1392	0.0172211505663168	8.2979922774519500	11	0.0003449097520740	0.6603332443474260
1640	0.0148455353331662	8.2985095326141900	12	0.0003037478941192	0.6603744062053810
2038	0.0125446411017166	8.2991190996552900	11	0.0002552400902504	0.6604229140092500
2456	0.0105082005873844	8.2996744520488900	12	0.0002110465509504	0.6604671075485500
2938	0.0088337153587287	8.3002793973762300	11	0.0001629065313773	0.6605152475681230
3452	0.0074850670884958	8.3006072393278900	12	0.0001368176977975	0.6605413364017030
4306	0.0060941365887134	8.3008818607817600	11	0.0001149640168661	0.6605631900826340
5346	0.0050361938752326	8.3011463396129000	13	0.0000939174602070	0.6605842366392930
6428	0.0041432507101166	8.3014093439728900	12	0.0000729882382335	0.6606051658612670
7544	0.0034856350898955	8.3015881258757700	12	0.0000587612264439	0.6606193928730560
9282	0.0029107243143848	8.3017033454422000	11	0.0000495923446748	0.6606285617548250
11712	0.0023026382955510	8.3018254399660600	11	0.0000398763711762	0.6606382777283240
14070	0.0018763806090190	8.3019231306357400	12	0.0000321023946899	0.6606460517048100
16502	0.0015896824075180	8.3020187562767500	12	0.0000244927479628	0.6606536613515370
20202	0.0013250507723653	8.3020639943669300	12	0.0000208928151286	0.6606572612843710
25938	0.0010118651259378	8.3021182196200600	12	0.0000165777065910	0.6606615763929090
31126	0.0008232752010418	8.3021624066910400	12	0.0000130614112077	0.6606650926882920
37246	0.0006909915501773	8.3022018838446500	12	0.0000099199191390	0.6606682341803610
46140	0.0005567990460170	8.3022220920124900	12	0.0000083118042377	0.6606698422952620
58702	0.0004175727478820	8.3022436362885200	12	0.0000065973652251	0.6606715567342750
70726	0.0003454195799634	8.3022641827642200	12	0.0000049623286402	0.6606731917708600
85194	0.0002857877854385	8.3022772044087800	12	0.0000039260990905	0.6606742280004100


==> figures/cube_theta_06.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity normed
12	0.0170220636972702	8.1591063274580400	4	0.0113971024858459	0.6492810516136540
20	0.1213656615618280	8.1971779099184300	6	0.0083674622158952	0.6523106918836050
30	0.1007879992007570	8.1994226962110700	9	0.0081888277985665	0.6524893263009340
54	0.1822572873149230	8.2400301141894100	10	0.0049573921498407	0.6557207619496590
78	0.1612950452397800	8.2530474615585000	12	0.0039215045599732	0.6567566495395270
110	0.1378450562243380	8.2670882832917500	12	0.0028041714680134	0.6578739826314870
144	0.1011790442591830	8.2713293806915200	5	0.0024666756603593	0.6582114784391410
228	0.0822827826622311	8.2803323272736500	12	0.0017502439348905	0.6589279101646090
356	0.0551760901042206	8.2858551594707500	11	0.0013107509128730	0.6593674031866270
490	0.0446421882694925	8.2904318644820300	12	0.0009465483000638	0.6597316057994360
650	0.0327382061355655	8.2935569868590500	11	0.0006978589630287	0.6599802951364710
950	0.0251835299774078	8.2954199156827700	12	0.0005496117975671	0.6601285423019330
1256	0.0193275903959497	8.2973364549698100	12	0.0003970984469854	0.6602810556525150
1584	0.0151362277972184	8.2984655193638100	12	0.0003072503572985	0.6603709037422020
2256	0.0115035762642418	8.2993769776269400	11	0.0002347188132991	0.6604434352862010
3072	0.0086001481602998	8.3003443958474200	11	0.0001577341173855	0.6605204199821150
3960	0.0064900271877219	8.3008135721100500	11	0.0001203982566964	0.6605577558428040
5376	0.0050287793854529	8.3011479354562900	11	0.0000937904670248	0.6605843636324750
7200	0.0036708159133084	8.3015546564747500	11	0.0000614246367515	0.6606167294627490
9476	0.0028572829506061	8.3017215157775800	12	0.0000481463953279	0.6606300077041720
12644	0.0020832122666541	8.3018571023135600	12	0.0000373567616191	0.6606407973378810
16560	0.0015853683245605	8.3020193891834900	12	0.0000244423828447	0.6606537117166550
22608	0.0011694638429517	8.3020888377309000	12	0.0000189158430394	0.6606592382564610
29668	0.0008626446745422	8.3021485678034600	12	0.0000141626748897	0.6606639914246100
39536	0.0006500756966255	8.3022075276914200	12	0.0000094707960834	0.6606686833034170
56880	0.0004359803992475	8.3022406949732600	12	0.0000068314276567	0.6606713226718430
76026	0.0003220237466596	8.3022716289795700	12	0.0000043697776494	0.6606737843218510


==> figures/cube_theta_08.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity normed
12	0.0170220636972704	8.1591063274580400	4	0.0113971024858459	0.6492810516136540
22	0.1720859454295810	8.2122679542146500	6	0.0071666346452859	0.6535115194542140
38	0.1384492384250680	8.2167437443843300	9	0.0068104625804124	0.6538676915190880
72	0.1648110478592860	8.2518218292406600	10	0.0040190372808714	0.6566591168186290
120	0.1264212694493220	8.2684137107030600	10	0.0026986973059037	0.6579794567935960
194	0.0876826110245032	8.2771661532990700	11	0.0020022000542626	0.6586759540452370
330	0.0627238261209971	8.2850355667339400	12	0.0013759720305656	0.6593021820689340
520	0.0425706241517243	8.2909762576235500	12	0.0009032268703341	0.6597749272291660
790	0.0304592364816756	8.2941504100541300	12	0.0006506358456075	0.6600275182538920
1138	0.0216280375275760	8.2965669258220500	12	0.0004583356308453	0.6602198184686550
1650	0.0151618927930608	8.2985090817352900	12	0.0003037837739219	0.6603743703255780
2328	0.0111529389776332	8.2994790370886700	13	0.0002265971793873	0.6604515569201130
3424	0.0075718807252340	8.3005939384557400	13	0.0001378761475727	0.6605402779519270
5158	0.0052445888522824	8.3010713672708100	13	0.0000998835696265	0.6605782705298730
7724	0.0034489308068219	8.3015972729518900	13	0.0000580333252542	0.6606201207742460
11640	0.0023380954689087	8.3018110410026100	13	0.0000410222042810	0.6606371318952190
17352	0.0015319616936898	8.3020251175161400	13	0.0000239865366168	0.6606541675628830
26828	0.0009666840133890	8.3021200659439500	13	0.0000164307808040	0.6606617233186960
40056	0.0006341465407322	8.3022062647690600	13	0.0000095712962516	0.6606685828032480
59256	0.0004129608849516	8.3022427640770500	13	0.0000066667736086	0.6606714873258910
89736	0.0002631671124498	8.3022780792933800	13	0.0000038564779863	0.6606742976215140


==> figures/cube_theta_1.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity normed
12	0.0170220636972704	8.1591063274580400	4	0.0113971024858459	0.6492810516136540
24	0.2395959732228600	8.2296241509203200	2	0.0057854723957948	0.6548926817037050
48	0.1818152359950790	8.2380817313382700	3	0.0051124395307373	0.6555657145687630
96	0.1508793752032050	8.2656782156194400	4	0.0029163810880848	0.6577617730114150
192	0.0875081367763332	8.2755468748168600	6	0.0021310581416051	0.6585470959578950
384	0.0670963553754913	8.2853278282373600	9	0.0013527145990934	0.6593254395004070
768	0.0390211626076747	8.2913607225190000	9	0.0008726321260563	0.6598055219734440
1536	0.0282040662725109	8.2949450362892400	10	0.0005874014989936	0.6600907526005060
3072	0.0165177532744378	8.2978903783885000	10	0.0003530186218965	0.6603251354776030
6144	0.0115498109900966	8.2992339706406700	10	0.0002460989476799	0.6604320551518200
12288	0.0068055915705222	8.3005452541259500	10	0.0001417503234415	0.6605364037760590
24576	0.0046673566408407	8.3010570590613000	10	0.0001010221807612	0.6605771319187390
49152	0.0027629535653580	8.3016144777269600	11	0.0000566642127560	0.6606214898867440
98304	0.0018725657114855	8.3018117598363900	11	0.0000409650013063	0.6606371890981940


==> figures/cube_zz_200k.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity normed
12	0.0170220636972705	8.1591063274580400	4	0.0113971024858465	0.6492810516136540
18	0.0889973103183196	8.1855663000118600	8	0.0092914847728378	0.6513866693266620
24	0.0768967150104963	8.1866466594896900	9	0.0092055124972316	0.6514726416022680
44	0.1956361580904350	8.2358229311327500	10	0.0052921891398207	0.6553859649596790
60	0.1738838371849990	8.2432035604118900	11	0.0047048573233686	0.6559732967761310
84	0.1590531780661430	8.2566155652281700	11	0.0036375638917270	0.6570405902077730
114	0.1331502071014390	8.2676043151124100	12	0.0027631069604884	0.6579150471390120
144	0.1011790442591710	8.2713293806916300	5	0.0024666756603512	0.6582114784391490
188	0.0897956033639778	8.2777450452144000	12	0.0019561332993418	0.6587220208001580
306	0.0655403845861958	8.2832051727815900	12	0.0015216301532267	0.6591565239462730
394	0.0522187386843575	8.2871572269249700	12	0.0012071356770841	0.6594710184224160
558	0.0398608488422310	8.2923483085419800	12	0.0007940425274130	0.6598841115720870
662	0.0321822189152561	8.2935172037726600	12	0.0007010248004535	0.6599771292990460
930	0.0256020447118981	8.2953904772639600	12	0.0005519544325023	0.6601261996669980
1244	0.0194984030413767	8.2972738375034500	12	0.0004020813866329	0.6602760727128670
1486	0.0159380473436583	8.2983539142383100	11	0.0003161316109976	0.6603620224885020
2010	0.0126854738499041	8.2990979827078700	11	0.0002569205235328	0.6604212335759670
2496	0.0103338947460476	8.2997555838352600	11	0.0002045902885292	0.6604735638109710
3098	0.0083659864728217	8.3004794233130100	11	0.0001469889730851	0.6605311651264150
3792	0.0067071971374102	8.3007624986262600	11	0.0001244625553994	0.6605536915441010
5184	0.0051513657400499	8.3010975976442600	11	0.0000977962228292	0.6605803578766710
6652	0.0039909651061227	8.3014219196418900	11	0.0000719874982908	0.6606061666012090
8160	0.0032351125890865	8.3016381369865400	11	0.0000547814686995	0.6606233726308000
11132	0.0024604886626976	8.3017945419597200	11	0.0000423351563964	0.6606358189431040
13882	0.0018972756686530	8.3019168421128400	12	0.0000326028194421	0.6606455512800580
17370	0.0015224257635517	8.3020288909563600	12	0.0000236862557845	0.6606544678437160
22660	0.0011675030087335	8.3020898041503700	12	0.0000188389378218	0.6606593151616780
28512	0.0008984407231420	8.3021387117508600	12	0.0000149469946354	0.6606632071048650
36030	0.0007132908273564	8.3021987418891700	12	0.0000101699480118	0.6606679841514880
46044	0.0005468920487140	8.3022219366026600	12	0.0000083241713595	0.6606698299281410
59454	0.0004120621976993	8.3022452973179200	12	0.0000064651847055	0.6606716889147950
75508	0.0003244526288510	8.3022714940485200	12	0.0000043805151215	0.6606737735843790
96216	0.0002472671901517	8.3022822104390800	12	0.0000035277318565	0.6606746263676440
126768	0.0001805492142110	8.3022929132658100	12	0.0000026760279668	0.6606754780715330
161856	0.0001397171009280	8.3023038112197700	12	0.0000018087963457	0.6606763453031540
206510	0.0001055960852006	8.3023085661707200	12	0.0000014304093716	0.6606767236901280
270384	0.0000777350773656	8.3023129290145700	12	0.0000010832252896	0.6606770708742100
348152	0.0000592010913330	8.3023173825054100	12	0.0000007288277493	0.6606774252717510


==> figures/fichera_hyp.csv <==
number_of_elements	estimator	capacity	iterations	capacity_normed	capacity_error	c_rel
48	0.2605628776	16.1027131907	9	1.2814132007	9.830E-003	26.5066121633
76	0.2346969593	16.1240348031	14	1.2831099207	8.133E-003	28.8559872616
102	0.1896038024	16.1444245623	13	1.2847324862	6.511E-003	29.1213257444
128	0.1447103693	16.1506077379	15	1.2852245277	6.019E-003	24.0431331029
164	0.1131282928	16.1599460131	15	1.2859676440	5.276E-003	21.4434170913
224	0.0938965737	16.1731664616	16	1.2870196939	4.224E-003	22.2313261531
306	0.0755187100	16.1823810684	15	1.2877529690	3.490E-003	21.6364886542
420	0.0553816930	16.1949387464	15	1.2887522773	2.491E-003	22.2324283184
516	0.0462085218	16.2009671236	16	1.2892320003	2.011E-003	22.9743511870
750	0.0359949094	16.2061875024	16	1.2896474248	1.596E-003	22.5548328667
942	0.0288353330	16.2099504265	16	1.2899468688	1.296E-003	22.2419242591
1140	0.0228169714	16.2134228306	16	1.2902231940	1.020E-003	22.3670484941
1492	0.0183359065	16.2161519422	17	1.2904403698	8.029E-004	22.8359712688
1900	0.0146902686	16.2180372359	17	1.2905903967	6.529E-004	22.4995898795
2374	0.0117064714	16.2198925959	16	1.2907380415	5.053E-004	23.1688419850
2644	0.0093519187	16.2207777859	17	1.2908084827	4.348E-004	21.5072325127
3514	0.0074884354	16.2221459196	16	1.2909173553	3.260E-004	22.9738975021
4420	0.0058839900	16.2229597233	16	1.2909821158	2.612E-004	22.5273104743
5344	0.0047251383	16.2237088751	16	1.2910417314	2.016E-004	23.4407409355
6058	0.0036692639	16.2240892914	17	1.2910720039	1.713E-004	21.4194223005
8078	0.0029623976	16.2246639788	17	1.2911177361	1.256E-004	23.5909861402
9854	0.0023257506	16.2249851089	17	1.2911432908	1.000E-004	23.2531897664
11576	0.0018440841	16.2252345706	17	1.2911631424	8.017E-005	23.0030240953
13892	0.0014377678	16.2254676636	17	1.2911816913	6.162E-005	23.3335372473
17664	0.0011461224	16.2256596379	17	1.2911969682	4.634E-005	24.7322303303
21898	0.0009010714	16.2258253824	17	1.2912101577	3.315E-005	27.1802287044
25160	0.0006965961	16.2259230448	17	1.2912179294	2.538E-005	27.4466577003
32150	0.0005524915	16.2260463771	17	1.2912277439		
39370	0.0004310283	16.2261152209	17	1.2912332223		
48450	0.0003443494	16.2261759491	17	1.2912380549		
55746	0.0002603614	16.2262419788	17	1.2912433094		


==> figures/fichera_hyp_cap.csv <==
number_of_elements	estimator	capacity	iterations	capacity_normed	capacity_error	c_rel
48	0.2605628776	16.1027131907	9	1.2814132007	9.830E-003	26.5066121633
76	0.2346969593	16.1240348031	14	1.2831099207	8.133E-003	28.8559872616
102	0.1896038024	16.1444245623	13	1.2847324862	6.511E-003	29.1213257444
128	0.1447103693	16.1506077379	15	1.2852245277	6.019E-003	24.0431331029
164	0.1131282928	16.1599460131	15	1.2859676440	5.276E-003	21.4434170913
224	0.0938965737	16.1731664616	16	1.2870196939	4.224E-003	22.2313261531
306	0.0755187100	16.1823810684	15	1.2877529690	3.490E-003	21.6364886542
420	0.0553816930	16.1949387464	15	1.2887522773	2.491E-003	22.2324283184
516	0.0462085218	16.2009671236	16	1.2892320003	2.011E-003	22.9743511870
750	0.0359949094	16.2061875024	16	1.2896474248	1.596E-003	22.5548328667
942	0.0288353330	16.2099504265	16	1.2899468688	1.296E-003	22.2419242591
1140	0.0228169714	16.2134228306	16	1.2902231940	1.020E-003	22.3670484941
1492	0.0183359065	16.2161519422	17	1.2904403698	8.029E-004	22.8359712688
1900	0.0146902686	16.2180372359	17	1.2905903967	6.529E-004	22.4995898795
2374	0.0117064714	16.2198925959	16	1.2907380415	5.053E-004	23.1688419850
2644	0.0093519187	16.2207777859	17	1.2908084827	4.348E-004	21.5072325127
3514	0.0074884354	16.2221459196	16	1.2909173553	3.260E-004	22.9738975021
4420	0.0058839900	16.2229597233	16	1.2909821158	2.612E-004	22.5273104743
5344	0.0047251383	16.2237088751	16	1.2910417314	2.016E-004	23.4407409355
6058	0.0036692639	16.2240892914	17	1.2910720039	1.713E-004	21.4194223005
8078	0.0029623976	16.2246639788	17	1.2911177361	1.256E-004	23.5909861402
9854	0.0023257506	16.2249851089	17	1.2911432908	1.000E-004	23.2531897664
11576	0.0018440841	16.2252345706	17	1.2911631424	8.017E-005	23.0030240953
13892	0.0014377678	16.2254676636	17	1.2911816913	6.162E-005	23.3335372473
17664	0.0011461224	16.2256596379	17	1.2911969682	4.634E-005	24.7322303303
21898	0.0009010714	16.2258253824	17	1.2912101577	3.315E-005	27.1802287044
25160	0.0006965961	16.2259230448	17	1.2912179294	2.538E-005	27.4466577003



==> figures/fichera_res_200k.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity_normed
48	0.0936093952445054	16.0875067660226000	2	0.0110519491779334	1.2802031119184100
70	0.1245992647797500	16.0876247312502000	1	0.0110425618033950	1.2802124992929400
104	0.1345244947228810	16.0936785119133000	2	0.0105608172449299	1.2806942438514100
142	0.1340054724958830	16.1065896709473000	2	0.0095333798542799	1.2817216812420600
180	0.0874397128503634	16.1234966352345000	3	0.0081879663847825	1.2830670947115600
232	0.0633524979657916	16.1199798922289000	2	0.0084678199012463	1.2827872411950900
324	0.0525312376096202	16.1669169079490000	4	0.0047326908683317	1.2865223702280100
432	0.0408004204138756	16.1845847900244000	2	0.0033267254851982	1.2879283356111400
510	0.0305780402968859	16.1875618238863000	3	0.0030898206577567	1.2881652404385800
822	0.0228700982449840	16.1963695382964000	4	0.0023889250149078	1.2888661360814300
1012	0.0189128309825330	16.2103576725584000	3	0.0012757846586915	1.2899792764376500
1148	0.0149893422849486	16.2095639617382000	4	0.0013389461589023	1.2899161149374400
1694	0.0116101660924968	16.2121490186201000	4	0.0011332338684333	1.2901218272279100
2266	0.0088301158201604	16.2080759767638000	3	0.0014573562408620	1.2897977048554800
2600	0.0069373180149176	16.2186593066590000	5	0.0006151616072610	1.2906398994890800
3458	0.0052680095424015	16.2187833844458000	3	0.0006052878107138	1.2906497732856300
4562	0.0039256634515154	16.2214194019997000	4	0.0003955201988242	1.2908595408975200
5570	0.0030714579154579	16.2183268380987000	4	0.0006416186146609	1.2906134424816800
7186	0.0023172187855588	16.2230788817290000	5	0.0002634629978818	1.2909915980984600
9620	0.0017277919629142	16.2215596808923000	3	0.0003843571592420	1.2908707039371000
11772	0.0013168171340565	16.2251738985826000	6	0.0000967468538325	1.2911583142425100
15260	0.0009995579910860	16.2255814655335000	4	0.0000643137063955	1.2911907473899400
20046	0.0007465205169562	16.2257403435805000	5	0.0000516705931235	1.2912033905032200
24966	0.0005641617048369	16.2246510250628000	4	0.0001383558064764	1.2911167052898600
31896	0.0004204643059310	16.2262013741268000	6	0.0000149829479479	1.2912400781483900
42540	0.0003153429813639	16.2265237606844000	5	0.0000106717591684	1.2912657328555100
52972	0.0002345522344776	16.2261207758789000	6	0.0000213967527261	1.2912336643436100
66840	0.0001770183967742	16.2264304108789000	5	0.0000032432176789	1.2912583043140200
91270	0.0001297685540137	16.2263779800394000	7	0.0000009290959635	1.2912541320003800
111658	0.0000981348545055	16.2263896554036000	5	0.0000000000000000	1.2912550610963400


==> figures/fichera_res_200k_cap_error.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity_normed
48	0.0936093952445054	16.0875067660226000	2	0.0110519491779334	1.2802031119184100
70	0.1245992647797500	16.0876247312502000	1	0.0110425618033950	1.2802124992929400
104	0.1345244947228810	16.0936785119133000	2	0.0105608172449299	1.2806942438514100
142	0.1340054724958830	16.1065896709473000	2	0.0095333798542799	1.2817216812420600
180	0.0874397128503634	16.1234966352345000	3	0.0081879663847825	1.2830670947115600
232	0.0633524979657916	16.1199798922289000	2	0.0084678199012463	1.2827872411950900
324	0.0525312376096202	16.1669169079490000	4	0.0047326908683317	1.2865223702280100
432	0.0408004204138756	16.1845847900244000	2	0.0033267254851982	1.2879283356111400
510	0.0305780402968859	16.1875618238863000	3	0.0030898206577567	1.2881652404385800
822	0.0228700982449840	16.1963695382964000	4	0.0023889250149078	1.2888661360814300
1012	0.0189128309825330	16.2103576725584000	3	0.0012757846586915	1.2899792764376500
1148	0.0149893422849486	16.2095639617382000	4	0.0013389461589023	1.2899161149374400
1694	0.0116101660924968	16.2121490186201000	4	0.0011332338684333	1.2901218272279100
2266	0.0088301158201604	16.2080759767638000	3	0.0014573562408620	1.2897977048554800
2600	0.0069373180149176	16.2186593066590000	5	0.0006151616072610	1.2906398994890800
3458	0.0052680095424015	16.2187833844458000	3	0.0006052878107138	1.2906497732856300
4562	0.0039256634515154	16.2214194019997000	4	0.0003955201988242	1.2908595408975200
5570	0.0030714579154579	16.2183268380987000	4	0.0006416186146609	1.2906134424816800
7186	0.0023172187855588	16.2230788817290000	5	0.0002634629978818	1.2909915980984600
9620	0.0017277919629142	16.2215596808923000	3	0.0003843571592420	1.2908707039371000
11772	0.0013168171340565	16.2251738985826000	6	0.0000967468538325	1.2911583142425100
15260	0.0009995579910860	16.2255814655335000	4	0.0000643137063955	1.2911907473899400
20046	0.0007465205169562	16.2257403435805000	5	0.0000516705931235	1.2912033905032200
24966	0.0005641617048369	16.2246510250628000	4	0.0001383558064764	1.2911167052898600
31896	0.0004204643059310	16.2262013741268000	6	0.0000149829479479	1.2912400781483900
42540	0.0003153429813639	16.2265237606844000	5	0.0000106717591684	1.2912657328555100
52972	0.0002345522344776	16.2261207758789000	6	0.0000213967527261	1.2912336643436100
66840	0.0001770183967742	16.2264304108789000	5	0.0000032432176789	1.2912583043140200
91270	0.0001297685540137	16.2263779800394000	7	0.0000009290959635	1.2912541320003800


==> figures/fichera_zz_200k.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity_normed
48	0.3238599589099570	16.1025287580501000	15	0.0098582234083769	1.2813985240615300
84	0.2923014508563640	16.1263503020785000	17	0.0079625651662751	1.2832941823036400
126	0.2775759931646220	16.1515592938300000	18	0.0059564973424643	1.2853002501274500
156	0.2224277383388550	16.1587873533742000	18	0.0053813066397575	1.2858754408301500
210	0.1979178533874110	16.1752081419934000	19	0.0040745818006545	1.2871821656692600
294	0.1450712901559880	16.1842321804257000	22	0.0033564716390746	1.2879002758308400
410	0.1132546757850270	16.1941992417130000	23	0.0025633181030904	1.2886934293668200
570	0.0903300417161251	16.2028892343591000	27	0.0018717904605608	1.2893849570093500
706	0.0700004373899004	16.2072423343072000	27	0.0015253817733041	1.2897313656966100
986	0.0546958796064485	16.2113182050814000	30	0.0012010342827437	1.2900557131871700
1308	0.0425715231521153	16.2155586150587000	33	0.0008635931784292	1.2903931542914800
1604	0.0340613503684278	16.2178098575934000	35	0.0006844449896813	1.2905723024802300
2178	0.0272545625752806	16.2194187771371000	35	0.0005564112404734	1.2907003362294400
2752	0.0218453784702023	16.2210049832221000	38	0.0004301849708822	1.2908265624990300
3372	0.0177006714083241	16.2223964612251000	40	0.0003194546696905	1.2909372928002200
4226	0.0141830008682684	16.2231275106910000	42	0.0002612796016164	1.2909954678683000
5606	0.0110182055079595	16.2238499661833000	48	0.0002037884202338	1.2910529590496800
7134	0.0086159887422592	16.2245247464408000	51	0.0001500911134969	1.2911066563564100
8884	0.0069071855230405	16.2249494722958000	53	0.0001162925038574	1.2911404549660500
11992	0.0052699445614987	16.2253080840158000	55	0.0000877550899075	1.2911689923800000
15190	0.0040329754687375	16.2255998982233000	58	0.0000645332531157	1.2911922142168000
19118	0.0032093239530091	16.2258106154043000	60	0.0000477649126394	1.2912089825572700
25482	0.0024174517404520	16.2259613191528000	64	0.0000357722893853	1.2912209751805300
32178	0.0018503390184470	16.2260830500673000	68	0.0000260852510007	1.2912306622189100
40884	0.0014680119605566	16.2261845522000000	71	0.0000180079679196	1.2912387395019900
53936	0.0010883838844228	16.2262468728012000	76	0.0000130486520495	1.2912436988178600
67578	0.0008377656844710	16.2262966610106000	79	0.0000090866322348	1.2912476608376800
86712	0.0006563804343850	16.2263436527132000	85	0.0000053471513588	1.2912514003185500
113484	0.0004828684467475	16.2263696123593000	89	0.0000032813483611	1.2912534661215500
142662	0.0003715768606257	16.2263902495821000	94	0.0000016390903473	1.2912551083795600
183762	0.0002867837611609	16.2264108469989000	99	0.0000000000000000	1.2912567474699100


==> figures/fichera_zz_200k_cap_error.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity_normed
48	0.3238599589099570	16.1025287580501000	15	0.0098582234083769	1.2813985240615300
84	0.2923014508563640	16.1263503020785000	17	0.0079625651662751	1.2832941823036400
126	0.2775759931646220	16.1515592938300000	18	0.0059564973424643	1.2853002501274500
156	0.2224277383388550	16.1587873533742000	18	0.0053813066397575	1.2858754408301500
210	0.1979178533874110	16.1752081419934000	19	0.0040745818006545	1.2871821656692600
294	0.1450712901559880	16.1842321804257000	22	0.0033564716390746	1.2879002758308400
410	0.1132546757850270	16.1941992417130000	23	0.0025633181030904	1.2886934293668200
570	0.0903300417161251	16.2028892343591000	27	0.0018717904605608	1.2893849570093500
706	0.0700004373899004	16.2072423343072000	27	0.0015253817733041	1.2897313656966100
986	0.0546958796064485	16.2113182050814000	30	0.0012010342827437	1.2900557131871700
1308	0.0425715231521153	16.2155586150587000	33	0.0008635931784292	1.2903931542914800
1604	0.0340613503684278	16.2178098575934000	35	0.0006844449896813	1.2905723024802300
2178	0.0272545625752806	16.2194187771371000	35	0.0005564112404734	1.2907003362294400
2752	0.0218453784702023	16.2210049832221000	38	0.0004301849708822	1.2908265624990300
3372	0.0177006714083241	16.2223964612251000	40	0.0003194546696905	1.2909372928002200
4226	0.0141830008682684	16.2231275106910000	42	0.0002612796016164	1.2909954678683000
5606	0.0110182055079595	16.2238499661833000	48	0.0002037884202338	1.2910529590496800
7134	0.0086159887422592	16.2245247464408000	51	0.0001500911134969	1.2911066563564100
8884	0.0069071855230405	16.2249494722958000	53	0.0001162925038574	1.2911404549660500
11992	0.0052699445614987	16.2253080840158000	55	0.0000877550899075	1.2911689923800000
15190	0.0040329754687375	16.2255998982233000	58	0.0000645332531157	1.2911922142168000
19118	0.0032093239530091	16.2258106154043000	60	0.0000477649126394	1.2912089825572700
25482	0.0024174517404520	16.2259613191528000	64	0.0000357722893853	1.2912209751805300
32178	0.0018503390184470	16.2260830500673000	68	0.0000260852510007	1.2912306622189100
40884	0.0014680119605566	16.2261845522000000	71	0.0000180079679196	1.2912387395019900
53936	0.0010883838844228	16.2262468728012000	76	0.0000130486520495	1.2912436988178600
67578	0.0008377656844710	16.2262966610106000	79	0.0000090866322348	1.2912476608376800
86712	0.0006563804343850	16.2263436527132000	85	0.0000053471513588	1.2912514003185500
113484	0.0004828684467475	16.2263696123593000	89	0.0000032813483611	1.2912534661215500
142662	0.0003715768606257	16.2263902495821000	94	0.0000016390903473	1.2912551083795600


==> figures/hyp_star.csv <==
number_of_elements	estimator	capacity	iterations	capacity_normed
24	0.1435588072	3.6994869317	14	0.0054563281
40	0.0989822251	3.7130293867	23	0.0043786537
50	0.0750137412	3.7208462869	17	0.0037566046
70	0.0713405059	3.7331638385	18	0.0027764050
96	0.0516309313	3.7423885746	27	0.0020423238
126	0.0446253842	3.7468705732	45	0.0016856577
164	0.0375287038	3.7508583561	28	0.0013683200
212	0.0288868277	3.7537268966	56	0.0011400488
310	0.0246120398	3.7571167906	67	0.0008702896
384	0.0197475225	3.7593185759	70	0.0006950771
512	0.0155372907	3.7605008608	57	0.0006009938
640	0.0129150319	3.7619110995	51	0.0004887706
820	0.0103484268	3.7629863086	92	0.0004032082
1140	0.0084916280	3.7640024268	66	0.0003223481
1470	0.0066102188	3.7648431765	112	0.0002554433
1918	0.0053165112	3.7655403648	126	0.0001999629
2328	0.0042910911	3.7659839618	93	0.0001646625
3176	0.0033720242	3.7664758828	149	0.0001255167
4012	0.0026964296	3.7667985369	170	0.0000998407
4808	0.0021099848	3.7670431458	162	0.0000803754
6170	0.0016698919	3.7672832091	127	0.0000612717
7750	0.0013099078	3.7674517085	116	0.0000478630
9622	0.0010354510	3.7675925541	205	0.0000366548
11624	0.0008176850	3.7676926500	154	0.0000286894
14528	0.0006458154	3.7677796431	240	0.0000217668
18248	0.0004950731	3.7678688883	269	0.0000146648
22062	0.0003955480	3.7679193032	318	0.0000106530
26456	0.0003068479	3.7679614667	222	0.0000072977
33560	0.0002401877	3.7680059363	199	0.0000037589
41620	0.0001862368	3.7680320427	392	0.0000016814
50024	0.0001464660	3.7680531721	338


==> figures/hyp_star_cap.csv <==
number_of_elements	estimator	capacity	iterations	capacity_normed
24	0.1435588072	3.6994869317	14	0.0054563281
40	0.0989822251	3.7130293867	23	0.0043786537
50	0.0750137412	3.7208462869	17	0.0037566046
70	0.0713405059	3.7331638385	18	0.0027764050
96	0.0516309313	3.7423885746	27	0.0020423238
126	0.0446253842	3.7468705732	45	0.0016856577
164	0.0375287038	3.7508583561	28	0.0013683200
212	0.0288868277	3.7537268966	56	0.0011400488
310	0.0246120398	3.7571167906	67	0.0008702896
384	0.0197475225	3.7593185759	70	0.0006950771
512	0.0155372907	3.7605008608	57	0.0006009938
640	0.0129150319	3.7619110995	51	0.0004887706
820	0.0103484268	3.7629863086	92	0.0004032082
1140	0.0084916280	3.7640024268	66	0.0003223481
1470	0.0066102188	3.7648431765	112	0.0002554433
1918	0.0053165112	3.7655403648	126	0.0001999629
2328	0.0042910911	3.7659839618	93	0.0001646625
3176	0.0033720242	3.7664758828	149	0.0001255167
4012	0.0026964296	3.7667985369	170	0.0000998407
4808	0.0021099848	3.7670431458	162	0.0000803754
6170	0.0016698919	3.7672832091	127	0.0000612717
7750	0.0013099078	3.7674517085	116	0.0000478630
9622	0.0010354510	3.7675925541	205	0.0000366548
11624	0.0008176850	3.7676926500	154	0.0000286894
14528	0.0006458154	3.7677796431	240	0.0000217668
18248	0.0004950731	3.7678688883	269	0.0000146648
22062	0.0003955480	3.7679193032	318	0.0000106530
26456	0.0003068479	3.7679614667	222	0.0000072977


==> figures/precon_cube.csv <==
number_of_elements	estimator	capacity	iterations	capacity_normed
12.0000000000000000	0.3197782150670760	8.1593619899187200	4.0000000000000000	0.0113767575137260
22.0000000000000000	0.2403535905056840	8.2125913063790100	6.0000000000000000	0.0071409030976974
34.0000000000000000	0.1703565308997260	8.2323415714951400	12.0000000000000000	0.0055692269373933
46.0000000000000000	0.1232414804424950	8.2369373125705700	10.0000000000000000	0.0052035094827306
72.0000000000000000	0.1085081750343590	8.2486709038661100	12.0000000000000000	0.0042697799552782
96.0000000000000000	0.0930158295622388	8.2658443597648500	4.0000000000000000	0.0029031597571508
144.0000000000000000	0.0535535897476276	8.2713856960171600	5.0000000000000000	0.0024621942292057
192.0000000000000000	0.0477570687042153	8.2788302295246400	6.0000000000000000	0.0018697770758419
252.0000000000000000	0.0370721151379613	8.2807484487443700	14.0000000000000000	0.0017171300404647
384.0000000000000000	0.0306962306791183	8.2869414585701000	9.0000000000000000	0.0012243059772736
432.0000000000000000	0.0232359480721232	8.2885275639105000	10.0000000000000000	0.0010980877246790
636.0000000000000000	0.0201316507200694	8.2921564474930100	14.0000000000000000	0.0008093103446487
782.0000000000000000	0.0149340132273375	8.2938167352774100	14.0000000000000000	0.0006771888407274
1014.0000000000000000	0.0126453235265600	8.2957522298041000	14.0000000000000000	0.0005231670801025
1124.0000000000000000	0.0096793887414097	8.2965584974143800	15.0000000000000000	0.0004590063422867
1604.0000000000000000	0.0079051142924276	8.2980688059747200	15.0000000000000000	0.0003388198058005
2020.0000000000000000	0.0060933981504684	8.2989428695685100	14.0000000000000000	0.0002692640350368
2392.0000000000000000	0.0050365023359118	8.2995630406121000	14.0000000000000000	0.0002199123914615
2592.0000000000000000	0.0039553620643785	8.2999300494645300	13.0000000000000000	0.0001907067549501
3644.0000000000000000	0.0032222229371870	8.3005168322792600	14.0000000000000000	0.0001440120622077
4528.0000000000000000	0.0025317585170451	8.3008815678473800	14.0000000000000000	0.0001149873279133
5268.0000000000000000	0.0020351880670458	8.3011645724830000	14.0000000000000000	0.0000924665345751
5878.0000000000000000	0.0015642259017255	8.3013064787084100	15.0000000000000000	0.0000811739959604
8140.0000000000000000	0.0012789982103356	8.3015515732801500	14.0000000000000000	0.0000616699896521
10090.0000000000000000	0.0010138154550880	8.3017082257619600	14.0000000000000000	0.0000492039812379
11326.0000000000000000	0.0007829675082020	8.3017879654017100	14.0000000000000000	0.0000428585023243
13838.0000000000000000	0.0006133465379696	8.3019087508282500	14.0000000000000000	0.0000332467034814
17648.0000000000000000	0.0004856864487182	8.3019817485089400	14.0000000000000000	0.0000274377326233
22294.0000000000000000	0.0003895388843477	8.3020663180204800	14.0000000000000000	0.0000207079047246
24176.0000000000000000	0.0002945876033614	8.3020878877155600	14.0000000000000000	0.0000189914429279
32672.0000000000000000	0.0002377381466106	8.3021545996906500	14.0000000000000000	0.0000136826726284
39542.0000000000000000	0.0001866753193658	8.3021791367381500	14.0000000000000000	0.0000117300764294
47426.0000000000000000	0.0001484798497181	8.3022019125949700	14.0000000000000000	0.0000099176313313
53904.0000000000000000	0.0001116869607550	8.3022329201649100	14.0000000000000000	0.0000074501273165
73050.0000000000000000	0.0000895167392576	8.3022536194813300	15.0000000000000000	0.0000058029280531
91428.0000000000000000	0.0000712452426092	8.3022659496110700	15.0000000000000000	0.0000048217275050
101432.0000000000000000	0.0000539476338839	8.3022739215000200	15.0000000000000000	0.0000041873447387
130604.0000000000000000	0.0000414529468308	8.3022935736861100	15.0000000000000000	0.0000026234734595
163062.0000000000000000	0.0000327265219116	8.3022990000269800	15.0000000000000000	0.0000021916589731
198762.0000000000000000	0.0000257836905796	8.3023044187785500	15.0000000000000000	0.0000017604484239
226692.0000000000000000	0.0000192873887250	8.3023109041504700	15.0000000000000000	0.0000012443589246
307942.0000000000000000	0.0000152446173574	8.3023157123528800	10.0000000000000000	0.0000008617343342
387690.0000000000000000	0.0000122222442648	8.3023179813490700	10.0000000000000000	0.0000006811733546
432138.0000000000000000	0.0000092815120708	8.3023197000106600	10.0000000000000000	0.0000005444066106
569318.0000000000000000	0.0000068618195268	8.3023231649985000	10.0000000000000000	0.0000002686716398
712790	0.0000053971124577	8.3023240594497896	13	0.0000001974934676


==> figures/star_cond_res.csv <==
number_of_elements	cond_non	cond_diag	cond_precon
24	25.2450310716803000	26.8289059409462000	1.0000000000000000
40	44.2987659951872000	31.5994110118369000	2.6737119600729600
48	32.8545182317010000	33.8459047547259000	3.3404862929432100
64	81.3214591067872000	37.1765057355039000	4.5842904743556700
88	190.9836744243980000	41.8154991156355000	5.2582724062374500
110	568.2969752236360000	45.4061152407623000	5.6577187982516100
146	943.3587898531170000	52.8895670685192000	6.5223158740488000
172	749.6851913353510000	58.4211978362263000	6.5847403044908300
214	2204.6392568203000000	61.5673535428883000	6.7593847029700400
268	5682.9602263004400000	67.9353204257563000	7.0462830684418800
384	2924.3182786758400000	84.1107899032720000	7.6021940935463100
456	7914.3768677727500000	93.1568481151800000	8.1275239822275700
676	15886.0930481452000000	110.7806569548070000	8.4645997028944000
802	42788.1617671229000000	122.2231049471590000	8.5130010634400900
1238	61117.6635751159000000	149.9588007805770000	8.9615891409934800
1536	54976.6103509332000000	165.7499550863810000	10.2174961828710000
1866	157139.0314817440000000	184.6808081276250000	10.5865663786959000
2726	390141.0419332420000000	208.4699921903350000	10.5686429190045000
3472	1126480.0831802400000000	237.2094994700840000	10.1036271614112000
4558	1787749.6635593500000000	262.2967607774870000	10.6783495453657000
5938	4787905.6461147800000000	296.1451131180530000	11.1291698088901000
7822	6806354.3475364400000000	326.7365617781330000	10.7771718858985000
9864	5878395.9986252500000000	352.7336546339090000	10.8946882966586000
12050	7790770.8376203800000000	390.8220841690170000	11.2678729213395000
16576	12151298.3244863000000000	422.6982898003110000	10.9880953632418000


==> figures/star_cond_zz.csv <==
number_of_elements	cond_non	cond_diag	cond_precon
24	21.9982630669931000	11.4732574616760000	6.7290671718360600
44	28.1865422228785000	15.4693087499557000	8.0145032751551800
56	68.9697132285270000	17.2066703113867000	8.2655974521957200
68	63.4137812115166000	17.9471728114716000	8.5164829357691600
84	156.2347666156890000	19.1776931721489000	9.3860406177995600
100	383.0176614355230000	20.1900900317460000	9.4465780579241100
120	469.9772231866860000	21.5096607678996000	9.7640415917973400
160	966.4389280044480000	23.0134381897657000	10.3825876987000000
200	1920.8498778078400000	25.0716738855327000	10.6300469604238000
272	2945.7480812341400000	30.3024975434376000	10.9594856326265000
360	6695.8557118708500000	34.5583997000416000	11.3322676034640000
472	12431.1670013283000000	40.7946286009902000	11.5205916019000000
672	8081.5368335957700000	50.5450299205109000	11.6384306357578000
846	19466.8037951103000000	55.7733414542827000	11.6721600878122000
1136	42817.6423659672000000	64.6435190727546000	12.0837152264019000
1524	107483.4038864520000000	73.1080185548360000	12.1998889710165000
2134	207370.4503254590000000	87.8488835933618000	12.4254549794603000
2724	582283.2148555750000000	96.6489991297076000	12.3684795446964000
3510	553019.7095003260000000	106.0601617831900000	12.3536722245569000
4502	1104496.8446580200000000	121.2255992879660000	12.5124180798230000
5754	2457341.2311307500000000	130.1302145083850000	12.6819001805985000
7490	4225310.3736880500000000	150.7823736053620000	12.7262162219357000
9752	7545053.1137852100000000	164.7059847665290000	12.8046151303093000
12534	13291827.9310505000000000	185.8478127289970000	12.9273577705136000
15974	10709079.0220783000000000	208.0674940163720000	12.9642375028205000


==> figures/star_res_200k.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity normed
24	0.2535268633161410	3.6006828834566100	2	0.0133223978024729	0.2865332397042490
40	0.1393937019831110	3.6340627795583000	2	0.0106661100702337	0.2891895274364880
48	0.1023857483596820	3.6543784103278500	2	0.0090494435407316	0.2908061939659900
64	0.0589697083725616	3.6930560047132200	3	0.0059715783740643	0.2938840591326570
88	0.0380006596336010	3.7121484699185600	3	0.0044522482674442	0.2954033892392780
110	0.0322429301762076	3.7208832160861100	2	0.0037571592528349	0.2960984782538870
146	0.0299442322594767	3.7300671910416200	2	0.0030263217471340	0.2968293157595880
172	0.0223054693874985	3.7380941322806000	2	0.0023875580590887	0.2974680794476330
214	0.0160163603881437	3.7426460965038700	2	0.0020253242556333	0.2978303132510890
268	0.0123749847854580	3.7471210448427600	2	0.0016692191815256	0.2981864183251960
384	0.0095639099507610	3.7508859161146700	2	0.0013696202450111	0.2984860172617110
456	0.0076255930019550	3.7542893635346900	2	0.0010987825047860	0.2987568550019360
676	0.0072807883679785	3.7575972465422000	3	0.0008355495388790	0.2990200879678430
802	0.0057919817169909	3.7593681856271600	2	0.0006946226842356	0.2991610148224860
1238	0.0042735269654845	3.7614915773361600	3	0.0005256485409316	0.2993299889657900
1536	0.0040764609202802	3.7625586663558400	2	0.0004407322948312	0.2994149052118910
1866	0.0031913281747147	3.7634840446313800	2	0.0003670930314404	0.2994885444752810
2726	0.0025179569855291	3.7645953711254900	3	0.0002786564789770	0.2995769810277450
3472	0.0018817839149943	3.7653531872805200	2	0.0002183513854627	0.2996372861212590
4558	0.0014314553859791	3.7660191144618000	3	0.0001653585841428	0.2996902789225790
5938	0.0011543324264928	3.7664210753292300	2	0.0001333715546523	0.2997222659520700
7822	0.0008413648553932	3.7668799135540100	3	0.0000968583688758	0.2997587791378460
9864	0.0006824396034311	3.7671937290856800	3	0.0000718857223337	0.2997837517843880
12050	0.0005209925432307	3.7673695123757800	2	0.0000578973325676	0.2997977401741540
16576	0.0003883004565505	3.7675760666399500	3	0.0000414602664881	0.2998141772402340
20376	0.0002972265424308	3.7677084824755200	2	0.0000309229491007	0.2998247145576210
25772	0.0002245012111936	3.7678191139470900	3	0.0000221191763193	0.2998335183304030
33234	0.0001683488952245	3.7679088516894200	3	0.0000149780736825	0.2998406594330390
43046	0.0001241305478598	3.7679722085631600	3	0.0000099362938655	0.2998457012128560
53146	0.0000971227405902	3.7680186619113200	3	0.0000062396538740	0.2998493978528480
68478	0.0000726209834835	3.7680508507934400	3	0.0000036781440228	0.2998519593626990
89762	0.0000523782804577	3.7680795286829300	3	0.0000013960300878	0.2998542414766340
111072	0.0000402400982021	3.7680970717144100	3	0.0000000000000000	0.2998556375067220


==> figures/star_res_200k_cap_error.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error	capacity normed
24	0.2535268633161410	3.6006828834566100	2	0.0133223978024733	0.2865332397042490
40	0.1393937019831110	3.6340627795583000	2	0.0106661100702341	0.2891895274364880
48	0.1023857483596820	3.6543784103278500	2	0.0090494435407319	0.2908061939659900
64	0.0589697083725616	3.6930560047132200	3	0.0059715783740647	0.2938840591326570
88	0.0380006596336010	3.7121484699185600	3	0.0044522482674445	0.2954033892392780
110	0.0322429301762076	3.7208832160861100	2	0.0037571592528352	0.2960984782538870
146	0.0299442322594767	3.7300671910416200	2	0.0030263217471344	0.2968293157595880
172	0.0223054693874985	3.7380941322806000	2	0.0023875580590890	0.2974680794476330
214	0.0160163603881437	3.7426460965038700	2	0.0020253242556337	0.2978303132510890
268	0.0123749847854580	3.7471210448427600	2	0.0016692191815259	0.2981864183251960
384	0.0095639099507610	3.7508859161146700	2	0.0013696202450115	0.2984860172617110
456	0.0076255930019550	3.7542893635346900	2	0.0010987825047864	0.2987568550019360
676	0.0072807883679785	3.7575972465422000	3	0.0008355495388794	0.2990200879678430
802	0.0057919817169909	3.7593681856271600	2	0.0006946226842359	0.2991610148224860
1238	0.0042735269654845	3.7614915773361600	3	0.0005256485409319	0.2993299889657900
1536	0.0040764609202802	3.7625586663558400	2	0.0004407322948316	0.2994149052118910
1866	0.0031913281747147	3.7634840446313800	2	0.0003670930314407	0.2994885444752810
2726	0.0025179569855291	3.7645953711254900	3	0.0002786564789774	0.2995769810277450
3472	0.0018817839149943	3.7653531872805200	2	0.0002183513854631	0.2996372861212590
4558	0.0014314553859791	3.7660191144618000	3	0.0001653585841432	0.2996902789225790
5938	0.0011543324264928	3.7664210753292300	2	0.0001333715546527	0.2997222659520700
7822	0.0008413648553932	3.7668799135540100	3	0.0000968583688761	0.2997587791378460
9864	0.0006824396034311	3.7671937290856800	3	0.0000718857223341	0.2997837517843880
12050	0.0005209925432307	3.7673695123757800	2	0.0000578973325679	0.2997977401741540
16576	0.0003883004565505	3.7675760666399500	3	0.0000414602664884	0.2998141772402340
20376	0.0002972265424308	3.7677084824755200	2	0.0000309229491011	0.2998247145576210
25772	0.0002245012111936	3.7678191139470900	3	0.0000221191763197	0.2998335183304030
33234	0.0001683488952245	3.7679088516894200	3	0.0000149780736828	0.2998406594330390
43046	0.0001241305478598	3.7679722085631600	3	0.0000099362938659	0.2998457012128560
53146	0.0000971227405902	3.7680186619113200	3	0.0000062396538744	0.2998493978528480
68478	0.0000726209834835	3.7680508507934400	3	0.0000036781440232	0.2998519593626990
89762	0.0000523782804577	3.7680795286829300	3	0.0000013960300882	0.2998542414766340


==> figures/star_theta_02.csv <==
number_of_elements	estimator	capacity	iterations
24	0.2580222734645760	3.6982424625059900	5
34	0.2215252091872780	3.7065627928385300	15
40	0.1981747232530190	3.7128842746293800	12
48	0.1738080661793930	3.7204029396941900	7
56	0.1555240656863560	3.7238757151644200	8
64	0.1304542151010740	3.7295360365848200	9
68	0.1181607006995200	3.7319803251057100	14
72	0.1058765410390560	3.7344244637204400	9
86	0.0876383984342908	3.7389628428323100	16
92	0.0791085479844058	3.7412362047664000	15
100	0.0709178165367653	3.7430479654741600	15
108	0.0643440774114972	3.7443573084838900	16
116	0.0573490522948366	3.7458689412833400	16
128	0.0508345575011470	3.7474130594360700	17
142	0.0453742849502486	3.7488931205993700	17
156	0.0417439446591737	3.7496963027046300	16
168	0.0385007001038886	3.7504662628370500	12
222	0.0390102517583101	3.7551183240844600	16
244	0.0365335488484378	3.7553180673777400	16
266	0.0336835780349407	3.7560897890353400	19
288	0.0320659890757439	3.7570413637404400	15
326	0.0300651277366707	3.7576855604862900	16
372	0.0257963586861312	3.7580660080409400	18
412	0.0257160696469267	3.7590212349769400	17
444	0.0247364500073504	3.7599242397873200	17
482	0.0229884726091496	3.7605812557908700	17
564	0.0199409821780101	3.7610261066283900	17
678	0.0175156119237744	3.7614941787210900	18
778	0.0174248739629980	3.7625148773170400	18
840	0.0171016662125160	3.7628663610358700	17
946	0.0163879529253151	3.7635440172560200	17
1074	0.0145666717420221	3.7638668627820400	18
1258	0.0126495304721311	3.7643605915210200	18
1424	0.0113124466748334	3.7645807012360400	18
1584	0.0113377814771304	3.7650520809906500	18
1776	0.0104971150193233	3.7653422643228100	18
2012	0.0096419069827689	3.7656658745975700	19
2326	0.0084714514372333	3.7659584417779700	19
2534	0.0077313431686019	3.7661124980619900	19
2810	0.0070828064326023	3.7662688553722900	19
3074	0.0068294125501498	3.7664858011933500	19
3452	0.0062738649763381	3.7666176883767200	19
3968	0.0055124619551065	3.7667707627087700	19
4410	0.0048912535754908	3.7669475593462100	19
4848	0.0045320079483205	3.7670328748235600	19
5376	0.0040989335448157	3.7671663974004400	19
5952	0.0038609965527717	3.7672680649321300	20
6480	0.0035618014122790	3.7673673458460500	19
7224	0.0032268592515939	3.7674326455180300	20
8080	0.0029023650274892	3.7675167116830000	20
9052	0.0025810245587077	3.7675698203194200	20
10098	0.0023126988885901	3.7676242493193200	20
11200	0.0021264818844651	3.7676893682078400	20
12308	0.0019516404580229	3.7677366268874500	20
13560	0.0017743101405313	3.7677845125219900	20
14830	0.0016305696713586	3.7678225421708500	20
16334	0.0014705010836150	3.7678523615673800	20
18020	0.0013389967477996	3.7678873140137500	20
20036	0.0012134959518179	3.7679130420351100	20
22534	0.0010724743311149	3.7679351409118100	21
24866	0.0009736215185387	3.7679599888861500	21
27498	0.0008795713294052	3.7679794441178500	21
30348	0.0007954304677509	3.7679960993810200	21
33262	0.0007303515224258	3.7680137651673400	21
36152	0.0006722609321483	3.7680302305909400	21
39792	0.0006055520730661	3.7680421869069100	21
44320	0.0005414295596154	3.7680544388397300	21
49892	0.0004789008582933	3.7680643500379500	21
55144	0.0004293440736148	3.7680738679631100	21
60960	0.0003862769825085	3.7680827299509800	21
67280	0.0003507918107061	3.7680900406942600	22
74208	0.0003185911893353	3.7680973971106900	22
81068	0.0002913248460773	3.7681042949760000	22
89426	0.0002596863697144	3.7681093560861800	22
99996	0.0002297701223753	3.7681141447382100	22


==> figures/star_theta_04.csv <==
number_of_elements	estimator	capacity	iterations
24	0.2580222734645760	3.6982424625059900	5
44	0.1857630132690050	3.7166355436922500	11
54	0.1595032791852690	3.7234377007563000	14
64	0.1306672055058750	3.7291536159509900	14
72	0.1058765410390560	3.7344244637204400	9
94	0.0769670113555063	3.7416848662609200	16
108	0.0647707690424864	3.7441529614361200	16
120	0.0540647711995779	3.7465226483599400	10
144	0.0443829000604799	3.7491934071256400	12
196	0.0385879767011002	3.7525861695669400	16
238	0.0377116410376362	3.7555336566896700	18
274	0.0331370245300111	3.7563842250459900	19
336	0.0293162970363083	3.7577880475760100	16
424	0.0239275639155267	3.7595240010873700	16
548	0.0230757046121597	3.7610813081031700	17
732	0.0182845006340448	3.7621497948134000	20
912	0.0166299895818361	3.7633308323060700	17
1194	0.0135702593862801	3.7642971138271600	18
1474	0.0112805087833724	3.7647150575903100	18
1836	0.0102470305449834	3.7653935710773500	18
2332	0.0084383574604305	3.7659672541681700	18
2834	0.0070030332140012	3.7663068845926700	19
3546	0.0061271362464671	3.7666289292686800	19
4266	0.0050741622073101	3.7669010467491400	19
5272	0.0041870074055954	3.7671493701615600	19
6344	0.0036335443959563	3.7673434195125300	20
7708	0.0030348538198049	3.7674880939760900	20
9698	0.0024201489910195	3.7676004380417500	20
11824	0.0020212810882378	3.7677135038864500	20
14328	0.0016950326086089	3.7678092254032200	20
17138	0.0014118013732525	3.7678718097494600	20
21324	0.0011337264369127	3.7679275783338700	20
25774	0.0009391507219875	3.7679679521808700	21
31740	0.0007621307614375	3.7680060402828800	21
38184	0.0006347543561456	3.7680384314841400	21
47048	0.0005095066502079	3.7680594036199300	21
57490	0.0004096540784642	3.7680774434347000	21
70424	0.0003357780616633	3.7680938535275900	22
85590	0.0002724447903123	3.7681072571574100	22


==> figures/star_theta_06.csv <==
number_of_elements	estimator	capacity	iterations
24	0.2580222734645760	3.6982424625059900	5
48	0.1738080661793930	3.7204029396941900	7
64	0.1351565130323580	3.7283630015316800	9
76	0.1005172139629190	3.7357885766906300	14
96	0.0737780250168900	3.7425969842868400	10
120	0.0540647711995778	3.7465226483599400	10
198	0.0449023604413175	3.7538539925280300	16
248	0.0362162161984823	3.7554437528778800	16
344	0.0283246215082628	3.7577955732212700	16
476	0.0235416074206387	3.7603708818144200	16
746	0.0192952193661329	3.7624613687436000	17
1054	0.0148041113786331	3.7638658014915800	17
1486	0.0113456174599754	3.7647577713773100	19
2202	0.0091236573233451	3.7658129759854300	18
2930	0.0069879677055368	3.7663981521127400	19
4168	0.0051997808443880	3.7668414242087200	19
5610	0.0040618579846824	3.7672247812713300	19
7616	0.0030853321875175	3.7674786291267100	19
10422	0.0022797043101221	3.7676535138480200	20
14064	0.0017291209597678	3.7678042736090300	20
18750	0.0012868241329636	3.7678988134825200	20
25058	0.0009647430797886	3.7679621546106800	20
33894	0.0007149990826656	3.7680200181754700	21
45592	0.0005258368536800	3.7680572479708700	21
60954	0.0003855934185211	3.7680827654210600	21
82838	0.0002818822340548	3.7681056627641800	21


==> figures/star_theta_08.csv <==
number_of_elements	estimator	capacity	iterations
24	0.2580222734645760	3.6982424625059900	5
48	0.1738080661793930	3.7204029396941900	7
72	0.1058765410390560	3.7344244637204400	9
110	0.0747877179233586	3.7440119248271700	14
174	0.0550626517350452	3.7512199305656200	16
244	0.0410279902513224	3.7550121800803300	16
392	0.0291268875839143	3.7585986602648400	17
696	0.0222964976876022	3.7617626812826500	17
1120	0.0162124515095785	3.7638191827838300	16
1752	0.0115671548389006	3.7651454656658600	17
2762	0.0080466113995279	3.7662036310643900	17
4200	0.0054471044160606	3.7668092909514500	18
6358	0.0038599785648240	3.7672795434345200	18
9520	0.0025975698491713	3.7675693675587300	19
14248	0.0017713096032236	3.7677880983035600	19
21480	0.0011630676100643	3.7679142954872200	19
32138	0.0007768788177227	3.7680001275028700	19
48688	0.0005007045796831	3.7680565979428000	20
73128	0.0003298805143357	3.7680921204360700	20


==> figures/star_theta_10.csv <==
number_of_elements	estimator	capacity	iterations
24	0.2580222734645760	3.6982424625059900	5
48	0.1738080661793930	3.7204029396941900	7
96	0.1073404192904700	3.7381980588451700	9
192	0.0701711704807412	3.7482616475457500	11
384	0.0443208533880334	3.7552450577059700	14
768	0.0296112827563379	3.7598914870724000	15
1536	0.0184651104480540	3.7627618474766400	15
3072	0.0124684386716552	3.7647475949636500	16
6144	0.0076589665662852	3.7659377309292200	16
12288	0.0051995338998475	3.7667592948320400	16
24576	0.0031551691643464	3.7672520714901500	17
49152	0.0021466920092946	3.7675865106229500	17
98304	0.0012899135859662	3.7677892688883400	17


==> figures/star_zz_200k.csv <==
number_of_elements	estimator	capacity	iterations	capacity_normed
24	0.2580222734645760	3.6982424625059900	5	2.9045928378506600
44	0.1857630132690050	3.7166355436922500	11	2.9190387300335700
56	0.1531458239976700	3.7248600612994900	13	2.9254982510571300
68	0.1204952660907720	3.7313959679991400	14	2.9306315401751700
84	0.0897808652267165	3.7385159179581200	13	2.9362235357964300
100	0.0709178165369959	3.7430479654740500	15	2.9397829975918800
120	0.0540647711995777	3.7465226483599400	10	2.9425120071488400
160	0.0444276763468134	3.7502185768769700	15	2.9454147826181700
200	0.0404111317732283	3.7542447282724100	16	2.9485769145297100
272	0.0336361947482318	3.7563755122788000	18	2.9502504283749200
360	0.0270233507030467	3.7580696212713600	17	2.9515809784662700
472	0.0233957597949406	3.7604756424020600	17	2.9534706630434200
672	0.0176504871970811	3.7614707381597500	17	2.9542522094239100
846	0.0173417669124912	3.7629494033357100	18	2.9554135503373900
1136	0.0138433361703475	3.7641459660580800	20	2.9563533285019300
1524	0.0112187877624808	3.7648609257411600	20	2.9569148565239300
2134	0.0091890076175977	3.7657193287188500	18	2.9575890446460500
2724	0.0073913420622531	3.7662425516359300	21	2.9579999829641800
3510	0.0061405180845143	3.7666257588353200	19	2.9583009531947800
4502	0.0048896767863793	3.7669696780178500	20	2.9585710666891000
5754	0.0039541714063389	3.7672489566903500	19	2.9587904116455500
7490	0.0031168040420126	3.7674663645071300	20	2.9589611633455600
9752	0.0024020082856928	3.7676078996118600	20	2.9590723247568700
12534	0.0019058190405860	3.7677435107686100	20	2.9591788335103200
15974	0.0015179061177776	3.7678540827112200	20	2.9592656765109700
20304	0.0011946030694281	3.7679182979238000	20	2.9593161110209900
25850	0.0009376653762020	3.7679680683417100	21	2.9593552006158100
33352	0.0007274192637306	3.7680162085636400	21	2.9593930098577000
42242	0.0005692474799472	3.7680501167393000	21	2.9594196412765800
55424	0.0004258467833348	3.7680740219436900	21	2.9594384163802100
71126	0.0003319027017495	3.7680946668469900	22	2.9594546308493500
91046	0.0002540096979543	3.7681105027199300	22	2.9594670683148700
118604	0.0001898349343917	3.7681204451374300	23	2.9594748770713100
151926	0.0001453441623287	3.7681288420331800	23	2.9594814719778100
194838	0.0001110266070332	3.7681356580755400	23	2.9594868252849700


==> figures/star_zz_200k_cap_error.csv <==
number_of_elements	estimator	capacity	iterations	capacity_error
24	0.2580222734645760	3.6982424625059900	5	0.0055619237816912
44	0.1857630132690050	3.7166355436922500	11	0.0040982488869493
56	0.1531458239976700	3.7248600612994900	13	0.0034437625710800
68	0.1204952660907720	3.7313959679991400	14	0.0029236516416617
84	0.0897808652267165	3.7385159179581200	13	0.0023570640263924
100	0.0709178165369959	3.7430479654740500	15	0.0019964151441486
120	0.0540647711995777	3.7465226483599400	10	0.0017199086656654
160	0.0444276763468134	3.7502185768769700	15	0.0014257960192656
200	0.0404111317732283	3.7542447282724100	16	0.0011054050711553
272	0.0336361947482318	3.7563755122788000	18	0.0009358426675163
360	0.0270233507030467	3.7580696212713600	17	0.0008010297573651
472	0.0233957597949406	3.7604756424020600	17	0.0006095646792979
672	0.0176504871970811	3.7614707381597500	17	0.0005303774749548
846	0.0173417669124912	3.7629494033357100	18	0.0004127090389888
1136	0.0138433361703475	3.7641459660580800	20	0.0003174896029965
1524	0.0112187877624808	3.7648609257411600	20	0.0002605949191597
2134	0.0091890076175977	3.7657193287188500	18	0.0001922853806276
2724	0.0073913420622531	3.7662425516359300	21	0.0001506486238315
3510	0.0061405180845143	3.7666257588353200	19	0.0001201539638258
4502	0.0048896767863793	3.7669696780178500	20	0.0000927857448640
5754	0.0039541714063389	3.7672489566903500	19	0.0000705614542497
7490	0.0031168040420126	3.7674663645071300	20	0.0000532606898960
9752	0.0024020082856928	3.7676078996118600	20	0.0000419976841266
12534	0.0019058190405860	3.7677435107686100	20	0.0000312060911590
15974	0.0015179061177776	3.7678540827112200	20	0.0000224070555422
20304	0.0011946030694281	3.7679182979238000	20	0.0000172969712903
25850	0.0009376653762020	3.7679680683417100	21	0.0000133363672753
33352	0.0007274192637306	3.7680162085636400	21	0.0000095054901344
42242	0.0005692474799472	3.7680501167393000	21	0.0000068071632506
55424	0.0004258467833348	3.7680740219436900	21	0.0000049048475285
71126	0.0003319027017495	3.7680946668469900	22	0.0000032619783235
91046	0.0002540096979543	3.7681105027199300	22	0.0000020017995953
118604	0.0001898349343917	3.7681204451374300	23	0.0000012106071496
151926	0.0001453441623287	3.7681288420331800	23	0.0000005424034169


==> reply_to_referee.txt <==
We want to thank the referee for carefully reading the paper and the 
nice feedback. We tried to answer all remaining questions and improve the article
in regard to the given suggestions. More details can be found below. 

All changes in the paper are highlighted in red. 



ad 1) 	The referee is right, this reference was indeed missing. We added
      	the noted paper.

ad 2) 	Corrected

ad 3) 	We added the missing factor in (17).

ad 4) 	We use GMRES because we employ an operator preconditioning with unsymmetric mass matrix. 
      	An additional point in Remark 2 was added which discusses the use of GMRES.

ad 5) 	Additional to the plot of the condition number, we added the number of iterations
	needed in order to solve the linear system in each adaptive step in Table 1 resp. Table 3.

ad 6) 	The code in Appendix B is, provided that the open source library BEM++ is installed, 
	a fully functional black-box script to compute the electrostatic capacity of any 3D polyhedra.
        Since JCP focuses on the "computational aspects of physical problems" we suggest to keep 
	the Code resp. Appendix B. Further, it shows that adaptive BEM, including operator 
	preconditioning can be implemented elegantly and in a relative short fashion. 


==> research_highlights.txt <==
Black-box adaptive boundary element approach with built-in preconditioner and 
built-in mesh-adaptivity. We provide codes based on the boundary element package 
Bempp to make the underlying techniques accessible to a wide range of practical problems.


==> significance_and_novelty.txt <==
The accurate computation of the electrostatic capacity of three dimensional
objects is a fascinating benchmark problem with a long and rich history. Still,
the accurate computation of the capacity for general three dimensional polyhedra is still an open
problem. In this paper, we propose a new algorithm based on a combination of ZZ-type
a posteriori error estimation and effective operator preconditioned boundary integral
formulations to easily compute the capacity of complex three dimensional polyhedra to
5 digits and more.

